Image plane detection of FRB121102 with the MeerKAT radio telescope

We present the analysis of radio interferometric 2-s images from a MeerKAT observation of the repeating fast radio burst FRB121102 on September 2019, during which 11 distinct pulses have been previously detected using high time and frequency resolution data cubes. In this work, we detected 6 out of the 11 bursts in the image plane at 1.48 GHz with a minimum peak signal-to-noise ratio (S/N) of 5 {\sigma} and a fluence detection limit of 0.512 Jy ms. These constitute the first detections of a fast radio burst (FRB) or a radio transient using 2-s timescale images with MeerKAT data. Analysis of the fitted burst properties revealed a weighted average precision of 1 arcsec in the localization of the bursts. The accurate knowledge of FRB positions is essential for identifying their host galaxy and understanding their mysterious nature which is still unresolved to this day. We also produced 2-s images at 1.09 GHz but yielded no detection which we attributed to the spectral structure of the pulses that are mostly higher in strength in the upper frequencies. We also explore a new approach to difference imaging analysis (DIA) to search for transients and find that our technique has the potential to reduce the number of candidates and could be used to automate the detection of FRBs in the image plane for future MeerKAT observations.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
